Hyperparameter Optimization for Unsupervised Outlier Detection

Given an unsupervised outlier detection (OD) algorithm, how can we optimize its hyperparameter(s) (HP) on a new dataset, without any labels? In this work, we address this challenging hyperparameter optimization for unsupervised OD problem, and propose the first systematic approach called HPOD that is based on meta-learning. HPOD capitalizes on the prior performance of a large collection of HPs on existing OD benchmark datasets, and transfers this information to enable HP evaluation on a new dataset without labels. Moreover, HPOD adapts a prominent sampling paradigm to identify promising HPs efficiently. Extensive experiments show that HPOD works with both deep (e.g., Robust AutoEncoder) and shallow (e.g., Local Outlier Factor (LOF) and Isolation Forest (iForest)) OD algorithms on discrete and continuous HP spaces, and outperforms a wide range of baselines with on average 58% and 66% performance improvement over the default HPs of LOF and iForest.

==> backup_aaai/tables/RAE_pairs_bk.txt <==
\begin{table}[!ht]
\scriptsize
\caption{
Pairwise statistical test results between \method and baselines by Wilcoxon signed rank test. Statistically better method shown in \textbf{bold} (both marked \textbf{bold} if no significance). 
For HPO on RAE, \method is statistically better than all. \textcolor{red}{add one more baseline for RAE by randomly sample HPs and then select by lowest reconstruction loss}}\label{table:rae_pairs_bk}
 \vspace{-0.1in}

\begin{tabular}{ll}
\centering
\begin{tabular}{ll|l}
\toprule
\textbf{Ours} & \textbf{Baseline} & \textbf{p-value} \\
\midrule
\textbf{HPOD} & AS                & 0.0309           \\
\textbf{HPOD} & Random            & 0.0014           \\
\textbf{HPOD} & HyperEns          & 0.0382           \\
\textbf{HPOD} & GB                & 0.0002           \\
\bottomrule
\end{tabular}
&
\begin{tabular}{ll|l}
\toprule
\textbf{Ours} & \textbf{Baseline} & \textbf{p-value} \\
\midrule
\textbf{HPOD} & ISAC              & 0.0028           \\
\textbf{HPOD} & MetaOD            & 0.0398           \\
\textbf{HPOD} & MinLoss            & 0.0003           \\
\textbf{HPOD} & \methodz                & 0.0201           \\
\bottomrule
\end{tabular}


\end{tabular}
\vspace{0.05in}
\end{table}

==> backup_aaai/tables/iforest_pairs_bk.txt <==
\begin{table}[!ht]
\scriptsize
\caption{
Pairwise statistical test results between \method and baselines by Wilcoxon signed rank test. Statistically better method shown in \textbf{bold} (both marked \textbf{bold} if no significance). 
For HPO on iForest, \method is statistically better than all, including the \textit{default} HP setting.}\label{table:iforest_pairs}
 \vspace{-0.1in}

\begin{tabular}{ll}
\centering
\begin{tabular}{ll|l}
\toprule
\textbf{Ours} & \textbf{Baseline} & \textbf{p-value} \\
\midrule
\textbf{HPOD} & AS                & 0.0055           \\
\textbf{HPOD} & Random            & 0.0003           \\
\textbf{HPOD} & HyperEns          & 0.0484           \\
\textbf{HPOD} & GB                & 0.0027           \\
\bottomrule
\end{tabular}
&
\begin{tabular}{ll|l}
\toprule
\textbf{Ours} & \textbf{Baseline} & \textbf{p-value} \\
\midrule
\textbf{HPOD} & ISAC              & 0.0088           \\
\textbf{HPOD} & MetaOD            & 0.0289           \\
\textbf{HPOD} & ES                & 0.003            \\
\textbf{HPOD} & Default           & 0.0013            \\
\bottomrule
\end{tabular}


\end{tabular}
\vspace{0.05in}
\end{table}

==> backup_aaai/tables/lof_pairs_bk.txt <==
\begin{table}[!ht]
\scriptsize
\caption{
Pairwise statistical test results between \method and baselines by Wilcoxon signed rank test. Statistically better method shown in \textbf{bold} (both marked \textbf{bold} if no significance). 
For HPO on LOF, \method is statistically better than all (except HyperEnsemble), including the \textit{default} HP setting.}\label{table:lof_pairs_bk}
 \vspace{-0.1in}

\begin{tabular}{ll}
\centering
\begin{tabular}{ll|l}
\toprule
\textbf{Ours} & \textbf{Baseline} & \textbf{p-value} \\
\midrule
\textbf{HPOD} & AS                & 0.0023           \\
\textbf{HPOD} & Random            & 0.0001           \\
\textbf{HPOD} & \textbf{HyperEns}          & 0.0607           \\
\textbf{HPOD} & GB                & 0.0017           \\
\bottomrule
\end{tabular}
&
\begin{tabular}{ll|l}
\toprule
\textbf{Ours} & \textbf{Baseline} & \textbf{p-value} \\
\midrule
\textbf{HPOD} & ISAC              & 0.0017           \\
\textbf{HPOD} & MetaOD            & 0.0088           \\
\textbf{HPOD} & ES                & 0.0029            \\
\textbf{HPOD} & Default           & 0.0016            \\
\bottomrule
\end{tabular}


\end{tabular}
\vspace{0.05in}
\end{table}

==> tables/RAE_pairs_bk.txt <==
\begin{table}[!ht]
\scriptsize
\caption{
Pairwise statistical test results between \method and baselines by Wilcoxon signed rank test. Statistically better method shown in \textbf{bold} (both marked \textbf{bold} if no significance). 
For HPO on RAE, \method is statistically better than all. \textcolor{red}{add one more baseline for RAE by randomly sample HPs and then select by lowest reconstruction loss}}\label{table:rae_pairs_bk}
 \vspace{-0.1in}

\begin{tabular}{ll}
\centering
\begin{tabular}{ll|l}
\toprule
\textbf{Ours} & \textbf{Baseline} & \textbf{p-value} \\
\midrule
\textbf{HPOD} & AS                & 0.0309           \\
\textbf{HPOD} & Random            & 0.0014           \\
\textbf{HPOD} & HyperEns          & 0.0382           \\
\textbf{HPOD} & GB                & 0.0002           \\
\bottomrule
\end{tabular}
&
\begin{tabular}{ll|l}
\toprule
\textbf{Ours} & \textbf{Baseline} & \textbf{p-value} \\
\midrule
\textbf{HPOD} & ISAC              & 0.0028           \\
\textbf{HPOD} & MetaOD            & 0.0398           \\
\textbf{HPOD} & MinLoss            & 0.0003           \\
\textbf{HPOD} & \methodz                & 0.0201           \\
\bottomrule
\end{tabular}


\end{tabular}
\vspace{0.05in}
\end{table}

==> tables/iforest_pairs_bk.txt <==
\begin{table}[!ht]
\scriptsize
\caption{
Pairwise statistical test results between \method and baselines by Wilcoxon signed rank test. Statistically better method shown in \textbf{bold} (both marked \textbf{bold} if no significance). 
For HPO on iForest, \method is statistically better than all, including the \textit{default} HP setting.}\label{table:iforest_pairs}
 \vspace{-0.1in}

\begin{tabular}{ll}
\centering
\begin{tabular}{ll|l}
\toprule
\textbf{Ours} & \textbf{Baseline} & \textbf{p-value} \\
\midrule
\textbf{HPOD} & AS                & 0.0055           \\
\textbf{HPOD} & Random            & 0.0003           \\
\textbf{HPOD} & HyperEns          & 0.0484           \\
\textbf{HPOD} & GB                & 0.0027           \\
\bottomrule
\end{tabular}
&
\begin{tabular}{ll|l}
\toprule
\textbf{Ours} & \textbf{Baseline} & \textbf{p-value} \\
\midrule
\textbf{HPOD} & ISAC              & 0.0088           \\
\textbf{HPOD} & MetaOD            & 0.0289           \\
\textbf{HPOD} & ES                & 0.003            \\
\textbf{HPOD} & Default           & 0.0013            \\
\bottomrule
\end{tabular}


\end{tabular}
\vspace{0.05in}
\end{table}

==> tables/lof_pairs_bk.txt <==
\begin{table}[!ht]
\scriptsize
\caption{
Pairwise statistical test results between \method and baselines by Wilcoxon signed rank test. Statistically better method shown in \textbf{bold} (both marked \textbf{bold} if no significance). 
For HPO on LOF, \method is statistically better than all (except HyperEnsemble), including the \textit{default} HP setting.}\label{table:lof_pairs_bk}
 \vspace{-0.1in}

\begin{tabular}{ll}
\centering
\begin{tabular}{ll|l}
\toprule
\textbf{Ours} & \textbf{Baseline} & \textbf{p-value} \\
\midrule
\textbf{HPOD} & AS                & 0.0023           \\
\textbf{HPOD} & Random            & 0.0001           \\
\textbf{HPOD} & \textbf{HyperEns}          & 0.0607           \\
\textbf{HPOD} & GB                & 0.0017           \\
\bottomrule
\end{tabular}
&
\begin{tabular}{ll|l}
\toprule
\textbf{Ours} & \textbf{Baseline} & \textbf{p-value} \\
\midrule
\textbf{HPOD} & ISAC              & 0.0017           \\
\textbf{HPOD} & MetaOD            & 0.0088           \\
\textbf{HPOD} & ES                & 0.0029            \\
\textbf{HPOD} & Default           & 0.0016            \\
\bottomrule
\end{tabular}


\end{tabular}
\vspace{0.05in}
\end{table}
